A Generic Branch-and-Bound Algorithm for $\ell_0$-Penalized Problems with Supplementary Material

We present a generic Branch-and-Bound procedure designed to solve L0-penalized optimization problems. Existing approaches primarily focus on quadratic losses and construct relaxations using "Big-M" constraints and/or L2-norm penalties. In contrast, our method accommodates a broader class of loss functions and allows greater flexibility in relaxation design through a general penalty term, encompassing existing techniques as special cases. We establish theoretical results ensuring that all key quantities required for the Branch-and-Bound implementation admit closed-form expressions under the general blanket assumptions considered in our work. Leveraging this framework, we introduce El0ps, an open-source Python solver with a plug-and-play workflow that enables user-defined losses and penalties in L0-penalized problems. Through extensive numerical experiments, we demonstrate that El0ps achieves state-of-the-art performance on classical instances and extends computational feasibility to previously intractable ones.

==> img/mixtures/mixtures-k=10-m=500-n=1000-r=0.90-s=10.00-distrib=exponential-scale=1.csv <==
cplex,el0ps,l0bnb,mosek,mosek_oa,tgrid
,0.0,,,,0.01
,0.0,,,,0.0112332403297802
,0.0,,,,0.0126185688306602
,0.0,,,,0.014174741629268
,0.0,,,,0.0159228279334109
,0.0,,,,0.0178864952905743
,0.0,,,,0.0200923300256504
,0.0,,,,0.0225701971963392
,0.0,,,,0.0253536449397011
,0.0,,,,0.028480358684358
,1.0,,,,0.0319926713779738
,1.0,,,,0.0359381366380462
,1.0,,,,0.0403701725859655
,2.0,,,,0.0453487850812858
,3.0,,,,0.0509413801481638
,3.0,,,,0.0572236765935021
,3.0,,,,0.0642807311728431
,3.0,,,,0.0722080901838546
,3.0,,,,0.0811130830789687
,4.0,,,,0.0911162756115489
,5.0,,,,0.1023531021899026
,6.0,,,,0.1149756995397735
,7.0,,,,0.1291549665014884
,8.0,,,,0.1450828778495939
,10.0,,,,0.1629750834620644
,14.0,,,,0.1830738280295367
,14.0,,,,0.2056512308348651
,17.0,,,,0.2310129700083159
,19.0,,,,0.2595024211399735
,19.0,,,,0.2915053062825176
,22.0,,,,0.3274549162877728
,24.0,,,,0.3678379771828632
,26.0,,,,0.4132012400115336
,30.0,,,,0.464158883361278
,31.0,,,,0.5214008287999684
,36.0,,,,0.5857020818056667
,36.0,,,,0.6579332246575679
,37.0,,,,0.739072203352578
,38.0,,,,0.8302175681319743
,39.0,,,,0.93260334688322
,41.0,,,,1.0476157527896652
,46.0,,,,1.1768119524349978
,47.0,,,,1.3219411484660286
,49.0,,,,1.484968262254465
,53.0,,,,1.6681005372000592
,56.0,,,,1.873817422860383
,59.0,,,,2.10490414451202
,63.0,,,,2.364489412645407
,64.0,,,,2.656087782946687
,65.0,,,,2.9836472402833403
,67.0,,,,3.351602650938841
,73.0,,,,3.7649358067924674
,74.0,,,,4.229242874389499
,75.0,,,,4.750810162102798
,78.0,,,,5.336699231206307
,80.0,,,,5.994842503189409
,82.0,,,,6.734150657750821
,84.0,,,,7.56463327554629
,87.0,,,,8.497534359086439
,89.0,,,,9.545484566618338
,90.0,,,,10.722672220103233
,91.0,,,,12.045035402587825
,92.0,,,,13.53047774579806
,93.0,,,,15.199110829529332
,94.0,,,,17.073526474706906
,95.0,,,,19.179102616724887
,97.0,,,,21.54434690031885
,97.0,,,,24.20128264794381
,97.0,,,,27.1858824273294
,98.0,,,,30.53855508833416
,98.0,,,,34.30469286314919
,99.0,,,,38.53528593710527
,99.0,,,,43.28761281083057
,99.0,,,,48.62601580065353
,100.0,,,,54.62277217684343
,100.0,,,,61.35907273413169
,100.0,,,,68.92612104349695
,100.0,,,,77.4263682681127
,100.0,,,,86.97490026177834
,100.0,,,,97.70099572992248
,100.0,,,,109.74987654930568
,100.0,,,,123.2846739442066
,100.0,,,,138.48863713938718
,100.0,,,,155.56761439304722
,100.0,,,,174.7528400007683
,100.0,,,,196.30406500402725
,100.0,,,,220.51307399030452
,100.0,,,,247.70763559917089
,100.0,,,,278.2559402207126
,100.0,,,,312.5715849688235
,100.0,,,,351.1191734215128
,100.0,,,,394.4206059437656
,100.0,,,,443.06214575838777
,100.0,,,,497.7023564332114
,100.0,,,,559.0810182512223
,100.0,,,,600.0


==> img/mixtures/mixtures-k=10-m=500-n=1000-r=0.90-s=10.00-distrib=gauss-laplace-scale1=1-scale2=1.csv <==
cplex,el0ps,l0bnb,mosek,mosek_oa,tgrid
0.0,0.0,,0.0,0.0,0.01
0.0,0.0,,0.0,0.0,0.0112332403297802
0.0,0.0,,0.0,0.0,0.0126185688306602
0.0,0.0,,0.0,0.0,0.014174741629268
0.0,0.0,,0.0,0.0,0.0159228279334109
0.0,0.0,,0.0,0.0,0.0178864952905743
0.0,0.0,,0.0,0.0,0.0200923300256504
0.0,0.0,,0.0,0.0,0.0225701971963392
0.0,0.0,,0.0,0.0,0.0253536449397011
0.0,0.0,,0.0,0.0,0.028480358684358
0.0,0.0,,0.0,0.0,0.0319926713779738
0.0,0.0,,0.0,0.0,0.0359381366380462
0.0,0.0,,0.0,0.0,0.0403701725859655
0.0,3.0,,0.0,0.0,0.0453487850812858
0.0,3.0,,0.0,0.0,0.0509413801481638
0.0,3.0,,0.0,0.0,0.0572236765935021
0.0,3.0,,0.0,0.0,0.0642807311728431
0.0,4.0,,0.0,0.0,0.0722080901838546
0.0,4.0,,0.0,0.0,0.0811130830789687
0.0,4.0,,0.0,0.0,0.0911162756115489
0.0,4.0,,0.0,0.0,0.1023531021899026
0.0,4.0,,0.0,0.0,0.1149756995397735
0.0,6.0,,0.0,0.0,0.1291549665014884
0.0,7.0,,0.0,0.0,0.1450828778495939
0.0,7.0,,0.0,0.0,0.1629750834620644
0.0,10.0,,0.0,0.0,0.1830738280295367
0.0,10.0,,0.0,0.0,0.2056512308348651
0.0,14.0,,0.0,0.0,0.2310129700083159
0.0,16.0,,0.0,0.0,0.2595024211399735
0.0,19.0,,0.0,0.0,0.2915053062825176
0.0,20.0,,0.0,0.0,0.3274549162877728
0.0,23.0,,0.0,0.0,0.3678379771828632
0.0,23.0,,0.0,0.0,0.4132012400115336
0.0,25.0,,0.0,0.0,0.464158883361278
0.0,29.0,,0.0,0.0,0.5214008287999684
0.0,30.0,,0.0,0.0,0.5857020818056667
0.0,32.0,,0.0,0.0,0.6579332246575679
0.0,32.0,,0.0,0.0,0.739072203352578
0.0,33.0,,0.0,0.0,0.8302175681319743
0.0,38.0,,0.0,0.0,0.93260334688322
0.0,39.0,,0.0,0.0,1.0476157527896652
0.0,39.0,,0.0,0.0,1.1768119524349978
0.0,42.0,,0.0,0.0,1.3219411484660286
0.0,43.0,,0.0,1.0,1.484968262254465
0.0,48.0,,0.0,1.0,1.6681005372000592
0.0,49.0,,0.0,1.0,1.873817422860383
0.0,52.0,,0.0,1.0,2.1049041445120196
0.0,52.0,,0.0,2.0,2.364489412645407
0.0,55.0,,0.0,3.0,2.656087782946687
0.0,57.0,,0.0,3.0,2.9836472402833403
0.0,59.0,,0.0,5.0,3.351602650938841
0.0,64.0,,0.0,7.0,3.7649358067924674
0.0,68.0,,0.0,7.0,4.229242874389499
0.0,71.0,,0.0,7.0,4.750810162102798
0.0,72.0,,0.0,7.0,5.336699231206307
0.0,75.0,,0.0,7.0,5.994842503189409
0.0,77.0,,0.0,9.0,6.7341506577508214
0.0,81.0,,0.0,9.0,7.56463327554629
0.0,81.0,,0.0,10.0,8.497534359086439
0.0,86.0,,0.0,11.0,9.545484566618338
0.0,87.0,,0.0,11.0,10.722672220103233
0.0,88.0,,0.0,15.0,12.045035402587825
0.0,88.0,,0.0,15.0,13.53047774579806
0.0,90.0,,0.0,17.0,15.199110829529332
0.0,90.0,,0.0,17.0,17.073526474706906
0.0,91.0,,0.0,18.0,19.179102616724887
0.0,91.0,,0.0,19.0,21.54434690031885
0.0,93.0,,0.0,19.0,24.20128264794381
0.0,93.0,,0.0,23.0,27.1858824273294
0.0,93.0,,0.0,23.0,30.538555088334157
0.0,93.0,,0.0,23.0,34.30469286314919
0.0,94.0,,0.0,29.0,38.53528593710527
0.0,96.0,,0.0,31.0,43.28761281083057
0.0,96.0,,3.0,38.0,48.62601580065353
0.0,96.0,,3.0,38.0,54.62277217684343
0.0,97.0,,3.0,41.0,61.35907273413169
0.0,97.0,,3.0,43.0,68.92612104349695
0.0,99.0,,6.0,47.0,77.4263682681127
0.0,99.0,,9.0,51.0,86.97490026177834
0.0,100.0,,13.0,56.0,97.70099572992248
0.0,100.0,,14.0,57.0,109.74987654930568
0.0,100.0,,19.0,62.0,123.2846739442066
0.0,100.0,,23.0,62.0,138.48863713938718
0.0,100.0,,35.0,65.0,155.56761439304722
3.0,100.0,,43.0,68.0,174.7528400007683
3.0,100.0,,45.0,71.0,196.30406500402725
4.0,100.0,,49.0,74.0,220.51307399030455
10.0,100.0,,52.0,79.0,247.70763559917089
10.0,100.0,,59.0,79.0,278.2559402207126
14.0,100.0,,64.0,81.0,312.5715849688235
19.0,100.0,,65.0,85.0,351.11917342151276
19.0,100.0,,70.0,87.0,394.4206059437656
19.0,100.0,,72.0,89.0,443.06214575838777
22.0,100.0,,81.0,90.0,497.7023564332114
26.0,100.0,,81.0,92.0,559.0810182512223
29.0,100.0,,84.0,92.0,600.0
,,,,,


==> img/mixtures/mixtures-k=10-m=500-n=1000-r=0.90-s=10.00-distrib=gaussian-scale=1.csv <==
cplex,el0ps,l0bnb,mosek,mosek_oa,tgrid
0.0,0.0,0.0,0.0,0.0,0.01
0.0,0.0,0.0,0.0,0.0,0.1
0.0,0.0,0.0,0.0,0.0,0.1097498765493056
0.0,0.0,0.0,0.0,0.0,0.1204503540258782
0.0,0.0,0.0,0.0,0.0,0.1321941148466029
0.0,0.0,0.0,0.0,0.0,0.1450828778495939
0.0,0.0,0.0,0.0,0.0,0.1592282793341092
0.0,0.0,0.0,0.0,0.0,0.1747528400007683
0.0,0.0,0.0,0.0,0.0,0.1917910261672488
0.0,1.0,0.0,0.0,0.0,0.2104904144512021
0.0,1.0,0.0,0.0,0.0,0.2310129700083159
0.0,3.0,0.0,0.0,0.0,0.2535364493970112
0.0,3.0,0.0,0.0,0.0,0.2782559402207124
0.0,4.0,0.0,0.0,0.0,0.3053855508833415
0.0,4.0,0.0,0.0,0.0,0.3351602650938842
0.0,8.0,0.0,0.0,0.0,0.3678379771828634
0.0,9.0,0.0,0.0,0.0,0.4037017258596554
0.0,10.0,0.0,0.0,0.0,0.4430621457583881
0.0,12.0,0.0,0.0,0.0,0.4862601580065355
0.0,12.0,0.0,0.0,0.0,0.533669923120631
0.0,13.0,0.0,0.0,0.0,0.5857020818056667
0.0,13.0,0.0,0.0,0.0,0.6428073117284322
0.0,18.0,0.0,0.0,0.0,0.7054802310718644
0.0,21.0,0.0,0.0,0.0,0.7742636826811272
0.0,21.0,0.0,0.0,0.0,0.8497534359086445
0.0,22.0,0.0,0.0,0.0,0.93260334688322
0.0,24.0,0.0,0.0,0.0,1.0235310218990263
0.0,26.0,0.0,0.0,0.0,1.1233240329780276
0.0,26.0,0.0,0.0,0.0,1.2328467394420666
0.0,31.0,0.0,0.0,0.0,1.3530477745798075
0.0,36.0,0.0,0.0,0.0,1.484968262254465
0.0,38.0,0.0,0.0,0.0,1.6297508346206444
0.0,41.0,0.0,0.0,0.0,1.7886495290574351
0.0,44.0,0.0,0.0,0.0,1.9630406500402715
0.0,46.0,0.0,0.0,0.0,2.1544346900318843
0.0,46.0,0.0,0.0,0.0,2.3644894126454084
0.0,49.0,0.0,0.0,0.0,2.5950242113997373
0.0,49.0,0.0,0.0,0.0,2.848035868435802
0.0,54.0,0.0,0.0,0.0,3.1257158496882367
0.0,54.0,0.0,0.0,0.0,3.4304692863149193
0.0,55.0,0.0,0.0,0.0,3.764935806792469
0.0,56.0,0.0,0.0,0.0,4.132012400115339
0.0,62.0,0.0,0.0,0.0,4.5348785081285845
0.0,63.0,0.0,0.0,0.0,4.977023564332112
0.0,63.0,0.0,0.0,0.0,5.462277217684343
0.0,64.0,0.0,0.0,0.0,5.994842503189412
0.0,68.0,0.0,0.0,0.0,6.5793322465756825
0.0,68.0,0.0,0.0,0.0,7.220809018385467
0.0,68.0,0.0,0.0,0.0,7.924828983539178
0.0,68.0,0.0,0.0,0.0,8.697490026177835
0.0,71.0,0.0,0.0,0.0,9.545484566618342
0.0,72.0,1.0,0.0,0.0,10.476157527896651
0.0,72.0,1.0,0.0,0.0,11.497569953977369
0.0,73.0,1.0,0.0,0.0,12.61856883066021
0.0,77.0,2.0,0.0,0.0,13.848863713938732
0.0,78.0,2.0,0.0,0.0,15.199110829529348
0.0,79.0,3.0,0.0,0.0,16.68100537200059
0.0,79.0,7.0,0.0,0.0,18.307382802953697
0.0,83.0,7.0,0.0,0.0,20.09233002565048
0.0,83.0,7.0,0.0,0.0,22.051307399030456
0.0,83.0,12.0,0.0,0.0,24.201282647943835
0.0,85.0,12.0,0.0,0.0,26.560877829466868
0.0,86.0,15.0,0.0,0.0,29.150530628251783
0.0,87.0,17.0,0.0,0.0,31.99267137797385
0.0,88.0,19.0,0.0,0.0,35.111917342151344
0.0,90.0,19.0,0.0,0.0,38.535285937105314
0.0,90.0,19.0,0.0,0.0,42.29242874389499
0.0,91.0,21.0,0.0,0.0,46.41588833612782
0.0,91.0,23.0,0.0,0.0,50.9413801481638
0.0,91.0,23.0,0.0,0.0,55.90810182512229
0.0,92.0,25.0,0.0,1.0,61.35907273413176
0.0,92.0,27.0,0.0,3.0,67.34150657750828
0.0,92.0,29.0,0.0,4.0,73.90722033525783
0.0,92.0,31.0,0.0,6.0,81.11308307896873
0.0,92.0,31.0,0.0,6.0,89.02150854450393
0.0,92.0,31.0,0.0,6.0,97.70099572992255
0.0,94.0,35.0,1.0,9.0,107.22672220103244
0.0,95.0,37.0,5.0,10.0,117.68119524349991
0.0,97.0,41.0,6.0,17.0,129.1549665014884
0.0,97.0,49.0,7.0,19.0,141.7474162926806
0.0,97.0,50.0,11.0,23.0,155.56761439304722
0.0,97.0,52.0,13.0,27.0,170.7352647470692
0.0,97.0,55.0,13.0,29.0,187.3817422860385
0.0,97.0,58.0,16.0,31.0,205.65123083486537
1.0,97.0,59.0,19.0,35.0,225.70197196339217
1.0,99.0,62.0,23.0,36.0,247.7076355991711
3.0,99.0,62.0,27.0,40.0,271.85882427329426
4.0,99.0,64.0,35.0,45.0,298.364724028334
4.0,99.0,65.0,39.0,49.0,327.4549162877732
4.0,99.0,67.0,42.0,54.0,359.3813663804629
4.0,100.0,73.0,46.0,59.0,394.420605943766
6.0,100.0,82.0,51.0,62.0,432.87612810830615
8.0,100.0,85.0,57.0,67.0,475.0810162102798
8.0,100.0,87.0,60.0,71.0,521.400828799969
8.0,100.0,87.0,61.0,74.0,572.236765935022
8.0,100.0,87.0,77.0,81.0,600.0


==> img/mixtures/mixtures-k=10-m=500-n=1000-r=0.90-s=10.00-distrib=half-gaussian-scale=1.csv <==
cplex,el0ps,l0bnb,mosek,mosek_oa,tgrid
0.0,0.0,,0.0,0.0,0.01
0.0,0.0,,0.0,0.0,0.0112332403297802
0.0,0.0,,0.0,0.0,0.0126185688306602
0.0,0.0,,0.0,0.0,0.014174741629268
0.0,0.0,,0.0,0.0,0.0159228279334109
0.0,0.0,,0.0,0.0,0.0178864952905743
0.0,0.0,,0.0,0.0,0.0200923300256504
0.0,0.0,,0.0,0.0,0.0225701971963392
0.0,0.0,,0.0,0.0,0.0253536449397011
0.0,0.0,,0.0,0.0,0.028480358684358
0.0,0.0,,0.0,0.0,0.0319926713779738
0.0,0.0,,0.0,0.0,0.0359381366380462
0.0,0.0,,0.0,0.0,0.0403701725859655
0.0,0.0,,0.0,0.0,0.0453487850812858
0.0,0.0,,0.0,0.0,0.0509413801481638
0.0,0.0,,0.0,0.0,0.0572236765935021
0.0,0.0,,0.0,0.0,0.0642807311728431
0.0,0.0,,0.0,0.0,0.0722080901838546
0.0,1.0,,0.0,0.0,0.0811130830789687
0.0,1.0,,0.0,0.0,0.0911162756115489
0.0,3.0,,0.0,0.0,0.1023531021899026
0.0,3.0,,0.0,0.0,0.1149756995397735
0.0,3.0,,0.0,0.0,0.1291549665014884
0.0,3.0,,0.0,0.0,0.1450828778495939
0.0,3.0,,0.0,0.0,0.1629750834620644
0.0,3.0,,0.0,0.0,0.1830738280295367
0.0,5.0,,0.0,0.0,0.2056512308348651
0.0,5.0,,0.0,0.0,0.2310129700083159
0.0,7.0,,0.0,0.0,0.2595024211399735
0.0,7.0,,0.0,0.0,0.2915053062825176
0.0,7.0,,0.0,0.0,0.3274549162877728
0.0,7.0,,0.0,0.0,0.3678379771828632
0.0,7.0,,0.0,0.0,0.4132012400115336
0.0,7.0,,0.0,0.0,0.464158883361278
0.0,7.0,,0.0,0.0,0.5214008287999684
0.0,12.0,,0.0,0.0,0.5857020818056667
0.0,12.0,,0.0,0.0,0.6579332246575679
0.0,13.0,,0.0,0.0,0.739072203352578
0.0,16.0,,0.0,0.0,0.8302175681319743
0.0,20.0,,0.0,0.0,0.93260334688322
0.0,22.0,,0.0,0.0,1.0476157527896652
0.0,24.0,,0.0,0.0,1.1768119524349978
0.0,24.0,,0.0,0.0,1.3219411484660286
0.0,25.0,,0.0,0.0,1.484968262254465
0.0,28.0,,0.0,0.0,1.6681005372000592
0.0,29.0,,0.0,0.0,1.873817422860383
0.0,29.0,,0.0,0.0,2.1049041445120196
0.0,33.0,,0.0,0.0,2.364489412645407
0.0,34.0,,0.0,0.0,2.656087782946687
0.0,36.0,,0.0,0.0,2.9836472402833403
0.0,38.0,,0.0,0.0,3.351602650938841
0.0,42.0,,0.0,0.0,3.7649358067924674
0.0,47.0,,0.0,0.0,4.229242874389499
0.0,47.0,,0.0,0.0,4.750810162102798
0.0,50.0,,0.0,0.0,5.336699231206307
0.0,54.0,,0.0,0.0,5.994842503189409
0.0,58.0,,0.0,0.0,6.7341506577508214
0.0,61.0,,0.0,0.0,7.56463327554629
0.0,63.0,,0.0,0.0,8.497534359086439
0.0,64.0,,0.0,0.0,9.545484566618338
0.0,68.0,,0.0,0.0,10.722672220103233
0.0,68.0,,0.0,0.0,12.045035402587825
0.0,72.0,,0.0,0.0,13.53047774579806
0.0,74.0,,0.0,0.0,15.199110829529332
0.0,76.0,,0.0,0.0,17.073526474706906
0.0,79.0,,0.0,0.0,19.179102616724887
0.0,80.0,,0.0,0.0,21.54434690031885
0.0,84.0,,0.0,0.0,24.20128264794381
0.0,84.0,,0.0,0.0,27.1858824273294
0.0,87.0,,0.0,0.0,30.538555088334157
0.0,87.0,,0.0,0.0,34.30469286314919
0.0,88.0,,0.0,0.0,38.53528593710527
0.0,88.0,,0.0,0.0,43.28761281083057
0.0,91.0,,0.0,0.0,48.62601580065353
0.0,93.0,,0.0,0.0,54.62277217684343
0.0,95.0,,0.0,1.0,61.35907273413169
0.0,95.0,,0.0,1.0,68.92612104349695
0.0,95.0,,0.0,3.0,77.4263682681127
0.0,96.0,,0.0,7.0,86.97490026177834
0.0,97.0,,1.0,11.0,97.70099572992248
0.0,97.0,,1.0,11.0,109.74987654930568
1.0,97.0,,1.0,14.0,123.2846739442066
3.0,97.0,,5.0,17.0,138.48863713938718
4.0,99.0,,5.0,21.0,155.56761439304722
4.0,99.0,,7.0,21.0,174.7528400007683
5.0,99.0,,8.0,35.0,196.30406500402725
9.0,99.0,,9.0,35.0,220.51307399030455
12.0,99.0,,13.0,39.0,247.70763559917089
13.0,99.0,,14.0,44.0,278.2559402207126
14.0,100.0,,21.0,45.0,312.5715849688235
18.0,100.0,,25.0,51.0,351.11917342151276
22.0,100.0,,29.0,53.0,394.4206059437656
25.0,100.0,,30.0,57.0,443.06214575838777
28.0,100.0,,41.0,57.0,497.7023564332114
32.0,100.0,,45.0,64.0,559.0810182512223
37.0,100.0,,47.0,68.0,600.0


==> img/mixtures/mixtures-k=10-m=500-n=1000-r=0.90-s=10.00-distrib=laplace-scale=1.csv <==
cplex,el0ps,l0bnb,mosek,mosek_oa,tgrid
,0.0,,,,0.01
,0.0,,,,0.1
,1.0,,,,0.1097498765493056
,3.0,,,,0.1204503540258782
,4.0,,,,0.1321941148466029
,4.0,,,,0.1450828778495939
,6.0,,,,0.1592282793341092
,7.0,,,,0.1747528400007683
,7.0,,,,0.1917910261672488
,10.0,,,,0.2104904144512021
,12.0,,,,0.2310129700083159
,14.0,,,,0.2535364493970112
,17.0,,,,0.2782559402207124
,19.0,,,,0.3053855508833415
,22.0,,,,0.3351602650938842
,25.0,,,,0.3678379771828634
,26.0,,,,0.4037017258596554
,28.0,,,,0.4430621457583881
,32.0,,,,0.4862601580065355
,35.0,,,,0.533669923120631
,38.0,,,,0.5857020818056667
,38.0,,,,0.6428073117284322
,41.0,,,,0.7054802310718644
,41.0,,,,0.7742636826811272
,41.0,,,,0.8497534359086445
,43.0,,,,0.93260334688322
,43.0,,,,1.0235310218990263
,46.0,,,,1.1233240329780276
,46.0,,,,1.2328467394420666
,46.0,,,,1.3530477745798075
,51.0,,,,1.484968262254465
,52.0,,,,1.6297508346206444
,54.0,,,,1.7886495290574351
,55.0,,,,1.9630406500402715
,57.0,,,,2.1544346900318843
,59.0,,,,2.3644894126454084
,64.0,,,,2.5950242113997373
,67.0,,,,2.848035868435802
,71.0,,,,3.1257158496882367
,71.0,,,,3.4304692863149193
,77.0,,,,3.764935806792469
,81.0,,,,4.132012400115339
,84.0,,,,4.5348785081285845
,84.0,,,,4.977023564332112
,86.0,,,,5.462277217684343
,86.0,,,,5.994842503189412
,86.0,,,,6.5793322465756825
,88.0,,,,7.220809018385467
,88.0,,,,7.924828983539178
,90.0,,,,8.697490026177835
,90.0,,,,9.545484566618342
,90.0,,,,10.476157527896651
,91.0,,,,11.497569953977369
,93.0,,,,12.61856883066021
,94.0,,,,13.848863713938732
,96.0,,,,15.199110829529348
,96.0,,,,16.68100537200059
,96.0,,,,18.307382802953697
,96.0,,,,20.09233002565048
,96.0,,,,22.051307399030456
,99.0,,,,24.201282647943835
,100.0,,,,26.560877829466868
,100.0,,,,29.150530628251783
,100.0,,,,31.99267137797385
,100.0,,,,35.111917342151344
,100.0,,,,38.535285937105314
,100.0,,,,42.29242874389499
,100.0,,,,46.41588833612782
,100.0,,,,50.9413801481638
,100.0,,,,55.90810182512229
,100.0,,,,61.35907273413176
,100.0,,,,67.34150657750828
,100.0,,,,73.90722033525783
,100.0,,,,81.11308307896873
,100.0,,,,89.02150854450393
,100.0,,,,97.70099572992255
,100.0,,,,107.22672220103244
,100.0,,,,117.68119524349991
,100.0,,,,129.1549665014884
,100.0,,,,141.7474162926806
,100.0,,,,155.56761439304722
,100.0,,,,170.7352647470692
,100.0,,,,187.3817422860385
,100.0,,,,205.65123083486537
,100.0,,,,225.70197196339217
,100.0,,,,247.7076355991711
,100.0,,,,271.85882427329426
,100.0,,,,298.364724028334
,100.0,,,,327.4549162877732
,100.0,,,,359.3813663804629
,100.0,,,,394.420605943766
,100.0,,,,432.87612810830615
,100.0,,,,475.0810162102798
,100.0,,,,521.400828799969
,100.0,,,,572.236765935022
,100.0,,,,600.0


==> img/regpath/regpath-dataset=arcene-datafit=Squaredhinge-penalty=BigmL1norm.csv <==
lgrid,max_solve_time,cplex_solve_time,el0ps_solve_time,l0bnb_solve_time,mosek_solve_time,mosek_oa_solve_time,objective_value,datafit_value,n_nnz
1.0,600.0,31.158795833587646,0.0038555595555555358,,6.245172483833737,1.0018700891070895,1.0,1.0,0.0
0.7943282347242815,600.0,98.26143552197351,0.030503008444444597,,228.7389336562223,1.677881611718072,1.0,1.0,0.0
0.6309573444801932,600.0,210.54697612921396,0.07243836566666663,,600.3777406947229,12.502368052800497,1.0,1.0,0.0
0.5011872336272722,600.0,383.56451359060077,0.2719386052777778,,,165.81636536121368,1.0,1.0,0.0
0.3981071705534972,600.0,555.1191676325268,0.3290520635000004,,,626.1895584662756,1.0,1.0,0.0
0.31622776601683794,600.0,600.4327227870623,1.3029270530555555,,,,0.9918578257208022,0.7799174088348679,1.0
0.25118864315095796,600.0,,42.97413057827777,,,,0.9570820648492052,0.7799174088348679,1.0
0.19952623149688792,600.0,,600.1236106470556,,,,0.9207041468798941,0.616834729743145,2.0
0.15848931924611134,600.0,,,,,,,,
0.12589254117941673,600.0,,,,,,,,
0.1,600.0,,,,,,,,
0.07943282347242814,600.0,,,,,,,,
0.0630957344480193,600.0,,,,,,,,
0.05011872336272722,600.0,,,,,,,,
0.03981071705534971,600.0,,,,,,,,
0.03162277660168379,600.0,,,,,,,,
0.025118864315095794,600.0,,,,,,,,
0.01995262314968879,600.0,,,,,,,,
0.015848931924611134,600.0,,,,,,,,
0.012589254117941668,600.0,,,,,,,,
0.01,600.0,,,,,,,,


==> img/regpath/regpath-dataset=arcene-datafit=Squaredhinge-penalty=BigmL2norm.csv <==
lgrid,max_solve_time,cplex_solve_time,el0ps_solve_time,l0bnb_solve_time,mosek_solve_time,mosek_oa_solve_time,objective_value,datafit_value,n_nnz
1.0,600.0,157.57090614823733,0.0039993773529410455,,8.178481123411663,1.0716433665331673,1.0,1.0,0.0
0.7943282347242815,600.0,450.88925350413604,0.025248650411764672,,182.10307260505914,4.446248349021463,0.9972205593530376,0.9628490740443408,1.0
0.6309573444801932,600.0,570.6148473094491,0.12241352288235315,,391.7783070484118,9.90401317091549,0.9898029020584306,0.8830667730170929,4.0
0.5011872336272722,600.0,498.16756834983823,0.1310797140588234,,235.4830119962941,13.593006737091962,0.976735581511833,0.8610334717385374,5.0
0.3981071705534972,600.0,452.75137124061587,0.2151529520588235,,264.180865394353,13.183697995017557,0.9617237385633541,0.8185066097027732,8.0
0.31622776601683794,600.0,600.3672123432159,0.3580835537647061,,374.6253769491175,85.27157611005447,0.9444428861171137,0.7714141384735081,12.0
0.25118864315095796,600.0,,1.3278112249999998,,600.6023334832354,605.6152618492351,0.9229901808392421,0.6940316331296223,20.0
0.19952623149688792,600.0,,2.748996300058824,,,,0.8952431990735374,0.613370677317714,31.0
0.15848931924611134,600.0,,2.5959967273529405,,,,0.8624540371077611,0.5403398632552435,44.0
0.12589254117941673,600.0,,42.92371218535294,,,,0.8267854924703806,0.4820987430433064,58.0
0.1,600.0,,44.26827294782353,,,,0.7886577508965406,0.42097091654241453,77.0
0.07943282347242814,600.0,,600.0050511440588,,,,0.7490651251841213,0.36441981560054404,100.0
0.0630957344480193,600.0,,,,,,,,
0.05011872336272722,600.0,,,,,,,,
0.03981071705534971,600.0,,,,,,,,
0.03162277660168379,600.0,,,,,,,,
0.025118864315095794,600.0,,,,,,,,
0.01995262314968879,600.0,,,,,,,,
0.015848931924611134,600.0,,,,,,,,
0.012589254117941668,600.0,,,,,,,,
0.01,600.0,,,,,,,,


==> img/regpath/regpath-dataset=bctcga-datafit=Leastsquares-penalty=BigmL1norm.csv <==
lgrid,max_solve_time,cplex_solve_time,el0ps_solve_time,l0bnb_solve_time,mosek_solve_time,mosek_oa_solve_time,objective_value,datafit_value,n_nnz
1.0,600.0,212.305840368405,0.022495400499999818,,58.635757643624686,2.0907820612192154,1.0,1.0,0.0
0.7943282347242815,600.0,419.8064213693142,0.1532898230000001,,583.180809951625,13.798427700996399,1.0,1.0,0.0
0.6309573444801932,600.0,601.6998809129,0.3270772091875,,601.4145797206648,62.024235516786575,1.0,1.0,0.0
0.5011872336272722,600.0,,0.4934786721875002,,,614.1507802456617,0.986930897470756,0.7474321799499436,1.0
0.3981071705534972,600.0,,1.6754878393124997,,,,0.9448456548826163,0.5456547551466745,2.0
0.31622776601683794,600.0,,2.974222956,,,,0.8814530705737922,0.5456547551466745,2.0
0.25118864315095796,600.0,,4.95635174,,,,0.8311212295350507,0.5456774336965718,2.0
0.19952623149688792,600.0,,12.8947189715,,,,0.7911005343299211,0.5456547551466745,2.0
0.15848931924611134,600.0,,20.90676319675,,,,0.761584150371643,0.5479099251506195,2.0
0.12589254117941673,600.0,,93.6276872324375,,,,0.7280692922989541,0.47356581399893827,3.0
0.1,600.0,,271.48949913618753,,,,0.6979995493219336,0.47356581399893827,3.0
0.07943282347242814,600.0,,532.7040344731249,,,,0.6741143034643843,0.47356581399893827,3.0
0.0630957344480193,600.0,,600.03681451225,,,,0.649642534926305,0.43204155612990774,4.0
0.05011872336272722,600.0,,,,,,,,
0.03981071705534971,600.0,,,,,,,,
0.03162277660168379,600.0,,,,,,,,
0.025118864315095794,600.0,,,,,,,,
0.01995262314968879,600.0,,,,,,,,
0.015848931924611134,600.0,,,,,,,,
0.012589254117941668,600.0,,,,,,,,
0.01,600.0,,,,,,,,


==> img/regpath/regpath-dataset=bctcga-datafit=Leastsquares-penalty=BigmL2norm.csv <==
lgrid,max_solve_time,cplex_solve_time,el0ps_solve_time,l0bnb_solve_time,mosek_solve_time,mosek_oa_solve_time,objective_value,datafit_value,n_nnz
1.0,600.0,79.34395743646554,0.02158251637499997,0.5206089466810226,60.01044827193758,4.34967315196991,1.0,1.0,0.0
0.7943282347242815,600.0,410.3584306845084,0.15228003306250015,1.95571768283844,587.4804833931253,22.314481288194656,1.0,1.0,0.0
0.6309573444801932,600.0,601.1086034923792,0.26494669162499973,1.799922153353691,601.0572401719996,50.76730577647686,0.9826986751124311,0.8014581839232091,1.0
0.5011872336272722,600.0,,0.42861470343749997,1.5472920387983322,,324.4022698700428,0.9441706899798368,0.6421788151198843,2.0
0.3981071705534972,600.0,,0.6688025042500001,7.612218365073204,,614.91528673172,0.8960747909894669,0.6421311221247251,2.0
0.31622776601683794,600.0,,2.4113809329375,34.201675429940224,,,0.8506198022186611,0.53613736646882,3.0
0.25118864315095796,600.0,,5.3334793989375004,45.30233024060726,,,0.805145249525998,0.53613736646882,3.0
0.19952623149688792,600.0,,8.962382829,134.5991266667843,,,0.761233953853533,0.46886342939692344,4.0
0.15848931924611134,600.0,,15.915116590499998,175.96644006669521,,,0.7233341260272882,0.4689574829830029,4.0
0.12589254117941673,600.0,,43.94096990868749,352.44454224407673,,,0.6925889294897187,0.46886342939692344,4.0
0.1,600.0,,168.13467793481243,600.0544937167849,,,0.6678858185719022,0.4467391796205523,5.0
0.07943282347242814,600.0,,600.0162163534,,,,0.6379785309778648,0.4139432418874405,7.0
0.0630957344480193,600.0,,,,,,,,
0.05011872336272722,600.0,,,,,,,,
0.03981071705534971,600.0,,,,,,,,
0.03162277660168379,600.0,,,,,,,,
0.025118864315095794,600.0,,,,,,,,
0.01995262314968879,600.0,,,,,,,,
0.015848931924611134,600.0,,,,,,,,
0.012589254117941668,600.0,,,,,,,,
0.01,600.0,,,,,,,,


==> img/regpath/regpath-dataset=breast-cancer-datafit=Squaredhinge-penalty=BigmL1norm.csv <==
lgrid,max_solve_time,cplex_solve_time,el0ps_solve_time,l0bnb_solve_time,mosek_solve_time,mosek_oa_solve_time,objective_value,datafit_value,n_nnz
1.0,600.0,5.883219295077854,0.002860413888888876,,3.8507192831111245,0.6425200568305122,1.0,1.0,0.0
0.7943282347242815,600.0,26.7469249036577,0.007327249333333421,,42.489616945222096,1.653732591205173,1.0,1.0,0.0
0.6309573444801932,600.0,31.273856957753498,0.0247520264444441,,67.099035631,1.5334760083092585,0.9909877761022249,0.7240480854293163,1.0
0.5011872336272722,600.0,29.062491761313545,0.02118141555555544,,70.41322490811181,4.8916934331258135,0.9665355371278956,0.7240480854293163,1.0
0.3981071705534972,600.0,40.50453466839261,0.0326534361111109,,98.45385998800037,10.761013136969673,0.9471124333083606,0.7240480854293163,1.0
0.31622776601683794,600.0,37.59829518530104,0.0674612933333333,,100.31647635244417,19.323272652096218,0.9294042274053624,0.5141321711869492,2.0
0.25118864315095796,600.0,42.67219146092733,0.0577632651111111,,91.35204937500015,35.15842843055725,0.9048939273902884,0.5141321711869492,2.0
0.19952623149688792,600.0,38.71425244543288,0.055591630777777484,,94.4728901856666,38.99552247259352,0.8854247040467523,0.5141321711869492,2.0
0.15848931924611134,600.0,40.26178367932638,0.07693410633333346,,115.73035774000033,55.81046652793884,0.8699597502368284,0.5141321711869492,2.0
0.12589254117941673,600.0,50.53697567515903,0.09765331455555534,,148.90070887222228,88.42942555745442,0.8576755007768988,0.5141321711869492,2.0
0.1,600.0,53.190689616733124,0.12600894777777802,,164.00929869433315,155.06925365659924,0.8479177745884805,0.5141321711869492,2.0
0.07943282347242814,600.0,60.64668867323134,0.22079833855555572,,145.97029424722228,363.8591333495246,0.8401669371703112,0.5141321711869492,2.0
0.0630957344480193,600.0,73.9005126423306,0.3710861928888883,,172.6669129237779,354.7535259988573,0.8319247640231656,0.45001355513162156,3.0
0.05011872336272722,600.0,72.68594243791368,0.5083109175555554,,177.461815606778,487.46570415496825,0.82419246537392,0.4099285079032555,4.0
0.03981071705534971,600.0,64.98275499873691,0.5373286650000002,,168.81262214711103,600.3617597222328,0.8164232238461053,0.409928507962222,4.0
0.03162277660168379,600.0,72.92488643858168,0.6178810453333333,,151.86868476811162,,0.8102518959381704,0.409928507962222,4.0
0.025118864315095794,600.0,74.1054351064894,0.6695296905555556,,133.7707386046665,,0.8046807712456293,0.38012453851007794,5.0
0.01995262314968879,600.0,66.7915473514133,0.5667589931111104,,120.93014976711089,,0.7990818066878963,0.3737609311672277,6.0
0.015848931924611134,600.0,68.99941823217604,0.4619583105555558,,123.25876759944458,,0.7944423205449194,0.3737609311672277,6.0
0.012589254117941668,600.0,57.59666265381707,0.38041875533333325,,106.25079244888846,,0.7906592506381135,0.3601472587531858,7.0
0.01,600.0,54.97356208165487,0.3103314378888893,,104.5068447282227,,0.7872440464721671,0.3601472587531858,7.0


==> img/regpath/regpath-dataset=breast-cancer-datafit=Squaredhinge-penalty=BigmL2norm.csv <==
lgrid,max_solve_time,cplex_solve_time,el0ps_solve_time,l0bnb_solve_time,mosek_solve_time,mosek_oa_solve_time,objective_value,datafit_value,n_nnz
1.0,600.0,17.55150869157579,0.002706484333333018,,4.316381531668311,0.7542537053426107,1.0,1.0,0.0
0.7943282347242815,600.0,28.450384828779434,0.014934794444444479,,77.59808103788853,5.097762213812934,0.9785162009474,0.7537610654669634,2.0
0.6309573444801932,600.0,41.301448080274795,0.05568878177777808,,105.00399503033299,93.2042056189643,0.9203867093446747,0.5632202860706805,4.0
0.5011872336272722,600.0,51.270468870798744,0.10452836055555616,,89.76134640122235,67.75136189990573,0.8333701872671497,0.4076475406373055,6.0
0.3981071705534972,600.0,66.83301231596205,0.265597623666667,,157.71473220688733,605.4253120157454,0.7391327845470237,0.3444201640811636,7.0
0.31622776601683794,600.0,78.98425565825568,0.7047130234444441,,211.7271704584439,,0.6455690370553773,0.24221488669123917,9.0
0.25118864315095796,600.0,124.5195013417138,3.913675519444447,,404.3689785937774,,0.5564514219677709,0.1645605727489333,11.0
0.19952623149688792,600.0,249.57888401879205,13.141580217000001,,600.7590602691107,,0.4727575181781061,0.13284529409945287,12.0
0.15848931924611134,600.0,263.5826179716322,21.174243422777774,,,,0.39527471496943356,0.0798954938576569,14.0
0.12589254117941673,600.0,470.6380490197076,39.89874065222223,,,,0.32845020855743184,0.05963772496420459,15.0
0.1,600.0,600.6985951662064,201.5351675671111,,,,0.27126186228077304,0.04307060067383613,16.0
0.07943282347242814,600.0,,267.0854166572222,,,,0.2218816421960087,0.028836383740878525,17.0
0.0630957344480193,600.0,,600.0070646759999,,,,0.18245680617526333,0.024636790877560207,18.0
0.05011872336272722,600.0,,,,,,,,
0.03981071705534971,600.0,,,,,,,,
0.03162277660168379,600.0,,,,,,,,
0.025118864315095794,600.0,,,,,,,,
0.01995262314968879,600.0,,,,,,,,
0.015848931924611134,600.0,,,,,,,,
0.012589254117941668,600.0,,,,,,,,
0.01,600.0,,,,,,,,


==> img/regpath/regpath-dataset=colon-cancer-datafit=Logistic-penalty=BigmL1norm.csv <==
lgrid,max_solve_time,cplex_solve_time,el0ps_solve_time,l0bnb_solve_time,mosek_solve_time,mosek_oa_solve_time,objective_value,datafit_value,n_nnz
1.0,600.0,,0.0016592896666665327,,3.372102631333645,0.24831755956013998,1.0,1.0,0.0
0.7943282347242815,600.0,,0.005187566999999819,,15.270256188332901,0.4134342670440674,1.0,1.0,0.0
0.6309573444801932,600.0,,0.01671298077777757,,43.72741907911106,1.4959424601660833,1.0,1.0,0.0
0.5011872336272722,600.0,,0.04578564066666689,,70.64522319066717,2.768797689014011,0.9992520805138481,0.6186248718640129,1.0
0.3981071705534972,600.0,,0.013762534888888863,,20.38689253455651,5.7875171767340765,0.9452271820201477,0.6186248718640129,1.0
0.31622776601683794,600.0,,0.03509391655555552,,23.088625142889416,2.2291123072306314,0.9023136797684883,0.6186248718640129,1.0
0.25118864315095796,600.0,,0.03265882177777741,,45.402122371777445,10.85955916510688,0.8682262732790912,0.6186248718640129,1.0
0.19952623149688792,600.0,,0.03490427188888883,,71.99900908100032,18.568362368477715,0.8411496838560394,0.6186248718640129,1.0
0.15848931924611134,600.0,,0.05541248222222252,,84.79516678899952,6.161042663786146,0.8196419843772724,0.6186248718640129,1.0
0.12589254117941673,600.0,,0.07662037711111146,,117.4695746774444,65.35880859692891,0.8025578114173232,0.6186248718640129,1.0
0.1,600.0,,0.13671474677777795,,124.17213850477735,218.44897850354513,0.7889873704683223,0.6186248718640129,1.0
0.07943282347242814,600.0,,0.15851736644444475,,106.50254051744433,525.4171050654518,0.7698984784137197,0.5116431567577753,2.0
0.0630957344480193,600.0,,0.37243193044444467,,99.59080383911108,602.1226508617401,0.7524478898353805,0.5119223485299671,2.0
0.05011872336272722,600.0,,0.6539098418888888,,93.76640402177742,,0.7381657422225004,0.5051744688036168,2.0
0.03981071705534971,600.0,,0.8690505751111116,,92.73592494166638,,0.7243427953236771,0.4444908284602091,3.0
0.03162277660168379,600.0,,1.0968628918888887,,103.08372231277775,,0.7114687442554378,0.4444910618148035,3.0
0.025118864315095794,600.0,,1.4695998620000001,,76.38092139555631,,0.701919687321112,0.4247433550333428,4.0
0.01995262314968879,600.0,,1.1354597779999998,,80.4866357053329,,0.6902071190127875,0.4283457648532534,4.0
0.015848931924611134,600.0,,0.9987169684444444,,78.56666736144376,,0.6810231993025991,0.4247433550333428,4.0
0.012589254117941668,600.0,,0.9305369140000003,,84.05630129466716,,0.6741895301186194,0.4247433550333428,4.0
0.01,600.0,,1.0081667903333331,,79.09651361277727,,0.6691667781793006,0.38876093492223396,5.0


==> img/regpath/regpath-dataset=colon-cancer-datafit=Logistic-penalty=BigmL2norm.csv <==
lgrid,max_solve_time,cplex_solve_time,el0ps_solve_time,l0bnb_solve_time,mosek_solve_time,mosek_oa_solve_time,objective_value,datafit_value,n_nnz
1.0,600.0,,0.0016243313333325442,,4.135605934666576,0.38015831841362846,1.0,1.0,0.0
0.7943282347242815,600.0,,0.005097851111110903,,39.640919696000054,1.6697025563981798,0.9923469027188051,0.8372590133699555,1.0
0.6309573444801932,600.0,,0.016538171111110975,,45.516067519000494,2.426532427469889,0.9660959034890908,0.8372590133699555,1.0
0.5011872336272722,600.0,,0.016395687777778,,41.44108033311063,2.501580105887519,0.9280688564781714,0.7120988959956747,2.0
0.3981071705534972,600.0,,0.029885740999999893,,45.10631021688833,8.410061518351236,0.8928574816274016,0.6185923231954527,3.0
0.31622776601683794,600.0,,0.04577676333333298,,44.22666751011179,15.924597634209526,0.8533874845757259,0.6185923231954527,3.0
0.25118864315095796,600.0,,0.05679405866666679,,48.20844577155609,21.107049544652302,0.8201878347215997,0.5500364202219764,4.0
0.19952623149688792,600.0,,0.058008485222222066,,47.76747241133348,36.58382246229384,0.784534494133257,0.4991179838893382,5.0
0.15848931924611134,600.0,,0.055311540666666464,,45.6315116774446,92.55298601256476,0.7515647297757503,0.49911829564438653,5.0
0.12589254117941673,600.0,,0.09210239688888934,,53.42089045055551,451.3415340847439,0.7248545926983911,0.48133685449737956,6.0
0.1,600.0,,0.26184340588888866,,62.34462966888865,602.7507485747337,0.6969257546915981,0.4167206944259373,9.0
0.07943282347242814,600.0,,0.37694997855555556,,71.58579952733291,,0.6661050175803647,0.3852712370569019,11.0
0.0630957344480193,600.0,,0.8815864097777778,,65.23547112466683,,0.6355106881457994,0.3700978561424615,13.0
0.05011872336272722,600.0,,8.378439934222222,,111.6362284222221,,0.6070702226490478,0.32982817323849545,17.0
0.03981071705534971,600.0,,13.815417869222223,,95.07096045155585,,0.576298009760059,0.2994481402998078,21.0
0.03162277660168379,600.0,,23.14078460844444,,146.79012331455579,,0.5466682197784222,0.2746123305488622,25.0
0.025118864315095794,600.0,,44.70351514033334,,99.31957877533266,,0.5194748744349944,0.25225996022514174,30.0
0.01995262314968879,600.0,,62.7374122048889,,109.65536348733309,,0.4934051653975333,0.23219265583680976,38.0
0.015848931924611134,600.0,,41.85781701077778,,96.42792117711139,,0.46454095668159856,0.21249005929549175,45.0
0.012589254117941668,600.0,,20.367088041222228,,92.8161101150003,,0.43762750144490153,0.19696761519320152,53.0
0.01,600.0,,31.905212647555558,,118.38765868799975,,0.41373000691835093,0.1783239299019195,65.0


==> img/regpath/regpath-dataset=leukemia-datafit=Logistic-penalty=BigmL1norm.csv <==
lgrid,max_solve_time,cplex_solve_time,el0ps_solve_time,l0bnb_solve_time,mosek_solve_time,mosek_oa_solve_time,objective_value,datafit_value,n_nnz
1.0,600.0,,0.0025125269999997832,,5.904253516332649,0.5159829457600912,1.0,1.0,0.0
0.7943282347242815,600.0,,0.010865918555555472,,87.98593018788932,0.8134448793199327,1.0,1.0,0.0
0.6309573444801932,600.0,,0.015207112222222227,,122.50983266499998,0.833294153213501,1.0,1.0,0.0
0.5011872336272722,600.0,,0.049996473222222546,,278.80220102155636,2.935515350765652,1.0,1.0,0.0
0.3981071705534972,600.0,,0.06069226677777776,,105.41974739611123,4.530577315224542,0.9741245686880914,0.5401738335204386,1.0
0.31622776601683794,600.0,,0.019074778333333993,,83.23584610488913,3.651471667819553,0.938979897652362,0.5401738335204386,1.0
0.25118864315095796,600.0,,0.03137195288888882,,82.58156423399997,1.7149167325761583,0.9110634931485853,0.5401738335204386,1.0
0.19952623149688792,600.0,,0.04381724533333347,,73.81921007777812,2.8060653474595814,0.8888887048392514,0.5401738335204386,1.0
0.15848931924611134,600.0,,0.045044296777777916,,94.08435677944453,3.997107903162638,0.8712746443861136,0.5401738335204386,1.0
0.12589254117941673,600.0,,0.04919412666666664,,108.6106648558891,3.562209235297309,0.8572832988400457,0.5401738335204386,1.0
0.1,600.0,,0.05038276866666634,,133.7256678594445,4.585264815224542,0.8461695780310204,0.5401738335204386,1.0
0.07943282347242814,600.0,,0.048678714666666956,,74.69817301288903,3.5261768764919705,0.8373416357995688,0.5401738335204386,1.0
0.0630957344480193,600.0,,0.07645743900000006,,89.74263304688884,9.398778438568115,0.8321023207822672,0.5424407283695735,1.0
0.05011872336272722,600.0,,0.07540352711111126,,105.21060982477749,14.133435328801474,0.8247592970430305,0.5401738335204386,1.0
0.03981071705534971,600.0,,0.07642866077777792,,89.53156339499941,9.763054662280613,0.8165176619415706,0.45267397169736284,2.0
0.03162277660168379,600.0,,0.07928702111111156,,68.14887652100025,12.353798813290066,0.8094887277344245,0.45267397169736284,2.0
0.025118864315095794,600.0,,0.08809550855555542,,83.77216931199958,7.319290823406643,0.8051034067794113,0.45267397169736284,2.0
0.01995262314968879,600.0,,0.07932568099999947,,94.94579676822266,8.991533915201822,0.7994704891718024,0.45267397169736284,2.0
0.015848931924611134,600.0,,0.07156298555555542,,91.38341915999929,3.896939304139879,0.795947677081175,0.45267397169736284,2.0
0.012589254117941668,600.0,,0.0673722042222223,,92.50063283699966,7.9111259778340655,0.7931494079719614,0.45267397169736284,2.0
0.01,600.0,,0.08770349833333323,,77.94065937800006,5.25266785091824,0.7918804966990278,0.45267397169736284,2.0


==> img/regpath/regpath-dataset=leukemia-datafit=Logistic-penalty=BigmL2norm.csv <==
lgrid,max_solve_time,cplex_solve_time,el0ps_solve_time,l0bnb_solve_time,mosek_solve_time,mosek_oa_solve_time,objective_value,datafit_value,n_nnz
1.0,600.0,,0.002940972000000011,,7.3876312413334135,0.765002515580919,1.0,1.0,0.0
0.7943282347242815,600.0,,0.015761842666666383,,66.88049143899985,6.327604267332289,0.9915675999637,0.9074255169172926,1.0
0.6309573444801932,600.0,,0.01829804611111088,,68.26359220133398,6.009740458594428,0.9679120127302625,0.7492846880331187,3.0
0.5011872336272722,600.0,,0.02676485966666695,,70.35378268966608,3.791282150480482,0.9407222883482134,0.6850157754022294,4.0
0.3981071705534972,600.0,,0.034207361111111306,,61.83909052511136,4.953457593917847,0.9105584586356007,0.6347961337577804,5.0
0.31622776601683794,600.0,,0.05629715199999966,,65.6416307161115,19.65952616267734,0.8808080556364563,0.6036409405973155,6.0
0.25118864315095796,600.0,,0.07708092177777814,,72.69526628922227,17.017115990320843,0.8481010996192204,0.5518189513122643,8.0
0.19952623149688792,600.0,,0.10283099522222194,,76.33802724766605,23.84213219748603,0.8137692392323072,0.4972475647188272,11.0
0.15848931924611134,600.0,,0.19724483466666676,,104.26303131066626,135.07519642512003,0.7793213765118195,0.45669363271385105,14.0
0.12589254117941673,600.0,,0.17569307111111085,,77.67555876555626,10.186439593633017,0.74326925382744,0.41466104058345604,18.0
0.1,600.0,,0.3007628444444445,,117.84362059999977,67.98198575443692,0.7085415702777271,0.3830534499299705,22.0
0.07943282347242814,600.0,,0.31772107677777783,,89.54819533944435,55.71932572788663,0.6742734968171202,0.3536789549098254,27.0
0.0630957344480193,600.0,,0.4010074015555557,,91.19714329877817,91.01091172960069,0.6409152946653526,0.32624644228219746,33.0
0.05011872336272722,600.0,,0.8544104559999997,,159.08502020488888,439.341783285141,0.6085163750624604,0.29711484279776196,41.0
0.03981071705534971,600.0,,1.094154202444444,,151.60360847344458,281.76376634173926,0.5770064474296671,0.275323318923248,49.0
0.03162277660168379,600.0,,3.8419442256666665,,197.3312606606672,603.1006538338131,0.5465665843254656,0.2504117756854856,61.0
0.025118864315095794,600.0,,11.297643676666667,,329.0499104206675,,0.5168504639021884,0.22950267879953593,74.0
0.01995262314968879,600.0,,2.011243801333334,,143.81320091522218,,0.4878805688222644,0.21076613250378975,89.0
0.015848931924611134,600.0,,6.614490402222222,,283.3532664506668,,0.4603434559665645,0.19379338571762608,106.0
0.012589254117941668,600.0,,13.093561773777777,,253.04764230433355,,0.4339286844095721,0.17578962830939068,130.0
0.01,600.0,,21.499615391111114,,258.2542746333332,,0.4085430491595438,0.1602849674959954,157.0


==> img/regpath/regpath-dataset=riboflavin-datafit=Leastsquares-penalty=BigmL1norm.csv <==
lgrid,max_solve_time,cplex_solve_time,el0ps_solve_time,l0bnb_solve_time,mosek_solve_time,mosek_oa_solve_time,objective_value,datafit_value,n_nnz
1.0,600.0,3.525004413392809,0.001921072222222067,,5.012971524222242,0.42220717006259495,1.0,1.0,0.0
0.7943282347242815,600.0,12.26088317235311,0.0057057679999998395,,42.76889482044458,3.06520504421658,1.0,1.0,0.0
0.6309573444801932,600.0,40.61210592587789,0.0245698549999999,,131.61193870711122,16.07921579149034,1.0,1.0,0.0
0.5011872336272722,600.0,36.99805948469374,0.057833882000000024,,177.84080788111103,611.7368132008446,0.9658884372687696,0.5833411443083617,1.0
0.3981071705534972,600.0,39.46777526537577,0.07497229122222215,,323.75336127088923,,0.900297500753718,0.5940788151157873,1.0
0.31622776601683794,600.0,65.74708800845676,1.3463144235555553,,549.9762509036667,,0.8289298620328662,0.5833411443083617,1.0
0.25118864315095796,600.0,352.90006399154663,1.3623480230000002,,594.8007093684002,,0.7634729979299497,0.37069563270417955,2.0
0.19952623149688792,600.0,586.5519623415811,2.6378357301111115,,601.2023343660003,,0.6852999882473403,0.3703765079027989,2.0
0.15848931924611134,600.0,600.2863845825195,19.184366622444443,,,,0.6051752074856591,0.22211018825823564,3.0
0.12589254117941673,600.0,,67.32178058588887,,,,0.532763532555369,0.22211018825823564,3.0
0.1,600.0,,298.7819406901111,,,,0.4752448946345631,0.22211018825823564,3.0
0.07943282347242814,600.0,,549.6743134144444,,,,0.4151218607573318,0.14297267652638818,4.0
0.0630957344480193,600.0,,600.0048812499999,,,,0.3667327847031592,0.14297267652638818,4.0
0.05011872336272722,600.0,,,,,,,,
0.03981071705534971,600.0,,,,,,,,
0.03162277660168379,600.0,,,,,,,,
0.025118864315095794,600.0,,,,,,,,
0.01995262314968879,600.0,,,,,,,,
0.015848931924611134,600.0,,,,,,,,
0.012589254117941668,600.0,,,,,,,,
0.01,600.0,,,,,,,,


==> img/regpath/regpath-dataset=riboflavin-datafit=Leastsquares-penalty=BigmL2norm.csv <==
lgrid,max_solve_time,cplex_solve_time,el0ps_solve_time,l0bnb_solve_time,mosek_solve_time,mosek_oa_solve_time,objective_value,datafit_value,n_nnz
1.0,600.0,8.304783715142143,0.002255351111111242,0.4778339597913954,5.255057964889299,0.4942826165093316,1.0,1.0,0.0
0.7943282347242815,600.0,16.640345070097183,0.012242072333333433,2.873647345436944,68.51332685866652,2.639583852556017,0.9935737810621144,0.7590077169994041,1.0
0.6309573444801932,600.0,20.89043052991231,0.028977476777777806,2.3921897411346436,62.33101792433328,3.0657848252190485,0.941535816853303,0.5625582034835792,2.0
0.5011872336272722,600.0,38.45611619949341,0.06829112844444464,1.9905807442135282,117.8760220691107,14.12830646832784,0.8705094486520821,0.546068259795597,2.0
0.3981071705534972,600.0,31.47359283765157,0.1252903434444445,15.802742004394531,112.38454807122197,101.8449022240109,0.7855933070121432,0.40987078162976515,3.0
0.31622776601683794,600.0,36.54376117388407,0.3215845794444446,28.69585217369927,146.1085914171112,481.72363286548193,0.7099100218449883,0.29931523836731766,4.0
0.25118864315095796,600.0,46.77588754230075,0.5463888951111108,43.92943578296237,472.5309400282224,603.827833533287,0.6370113815042018,0.2981989155905593,4.0
0.19952623149688792,600.0,207.35390957196554,3.1931995072222223,74.098366896311441,595.5230303905552,,0.5786878881181072,0.22740646113614874,5.0
0.15848931924611134,600.0,600.6695714526707,5.963755190777778,151.871376408471,600.2215895049994,,0.5220734125295661,0.22740646113614874,5.0
0.12589254117941673,600.0,,18.253944810333333,557.2538009749519,,,0.4690402134456899,0.17198970336166064,6.0
0.1,600.0,,90.77136828211113,600.0400379300117,,,0.4261746304339083,0.17198970336166064,6.0
0.07943282347242814,600.0,,257.69742083055553,,,,0.3868263723698203,0.1422087757654451,7.0
0.0630957344480193,600.0,,600.0023967243334,,,,0.3532377382255851,0.11992524310478897,8.0
0.05011872336272722,600.0,,,,,,,,
0.03981071705534971,600.0,,,,,,,,
0.03162277660168379,600.0,,,,,,,,
0.025118864315095794,600.0,,,,,,,,
0.01995262314968879,600.0,,,,,,,,
0.015848931924611134,600.0,,,,,,,,
0.012589254117941668,600.0,,,,,,,,
0.01,600.0,,,,,,,,

